CU-Multi: A Dataset for Multi-Robot Collaborative Perception

A central challenge for multi-robot systems is fusing independently gathered perception data into a unified representation. Despite progress in Collaborative SLAM (C-SLAM), benchmarking remains hindered by the scarcity of dedicated multi-robot datasets. Many evaluations instead partition single-robot trajectories, a practice that may only partially reflect true multi-robot operations and, more critically, lacks standardization, leading to results that are difficult to interpret or compare across studies. While several multi-robot datasets have recently been introduced, they mostly contain short trajectories with limited inter-robot overlap and sparse intra-robot loop closures. To overcome these limitations, we introduce CU-Multi, a dataset collected over multiple days at two large outdoor sites on the University of Colorado Boulder campus. CU-Multi comprises four synchronized runs with aligned start times and controlled trajectory overlap, replicating the distinct perspectives of a robot team. It includes RGB-D sensing, RTK GPS, semantic LiDAR, and refined ground-truth odometry. By combining overlap variation with dense semantic annotations, CU-Multi provides a strong foundation for reproducible evaluation in multi-robot collaborative perception tasks.

==> figures/data/PR_KL_multi_robot.csv <==
recall,robot1,robot2,robot3,robot4
0.000000,1.000000,1.000000,1.000000,1.000000
0.010000,1.000000,1.000000,0.999764,0.999764
0.020000,1.000000,1.000000,0.999735,0.999735
0.030000,1.000000,1.000000,0.998774,0.998774
0.040000,1.000000,1.000000,0.997883,0.997883
0.050000,1.000000,1.000000,0.996577,0.996577
0.060000,1.000000,1.000000,0.994293,0.994293
0.070000,1.000000,1.000000,0.991792,0.991792
0.080000,1.000000,1.000000,0.990006,0.990006
0.090000,1.000000,1.000000,0.988102,0.988102
0.100000,1.000000,1.000000,0.987380,0.987380
0.110000,1.000000,1.000000,0.986678,0.986678
0.120000,1.000000,1.000000,0.986459,0.986459
0.130000,0.999984,1.000000,0.986459,0.986444
0.140000,0.999984,1.000000,0.986459,0.986444
0.150000,0.999950,1.000000,0.986453,0.986416
0.160000,0.999916,1.000000,0.986453,0.986381
0.170000,0.999916,1.000000,0.986453,0.986381
0.180000,0.999847,1.000000,0.986453,0.986312
0.190000,0.999802,0.999987,0.986453,0.986254
0.200000,0.999783,0.999916,0.986453,0.986165
0.210000,0.999711,0.999886,0.986453,0.986062
0.220000,0.999693,0.999836,0.986453,0.985994
0.230000,0.999667,0.999719,0.986453,0.985851
0.240000,0.999643,0.999620,0.986453,0.985728
0.250000,0.999571,0.999443,0.986453,0.985479
0.260000,0.999534,0.999151,0.986453,0.985150
0.270000,0.999496,0.998810,0.986453,0.984771
0.280000,0.999456,0.998341,0.986453,0.984263
0.290000,0.999391,0.997774,0.986453,0.983631
0.300000,0.999324,0.997021,0.986453,0.982810
0.310000,0.999275,0.996178,0.986453,0.981918
0.320000,0.999253,0.995447,0.986451,0.981167
0.330000,0.999217,0.994551,0.986451,0.980235
0.340000,0.999128,0.993716,0.986451,0.979311
0.350000,0.999034,0.992737,0.986451,0.978239
0.360000,0.998887,0.991660,0.986451,0.977014
0.370000,0.998751,0.990146,0.986451,0.975364
0.380000,0.998545,0.988682,0.986451,0.973694
0.390000,0.998346,0.987361,0.986451,0.972174
0.400000,0.998046,0.985537,0.986451,0.970050
0.410000,0.997644,0.983769,0.986451,0.967880
0.420000,0.997158,0.981900,0.986451,0.965525
0.430000,0.996540,0.979788,0.986451,0.962795
0.440000,0.995755,0.977657,0.986445,0.959874
0.450000,0.994761,0.975317,0.986445,0.956539
0.460000,0.994065,0.972989,0.986425,0.953505
0.470000,0.993130,0.970311,0.986400,0.949877
0.480000,0.992125,0.967577,0.986295,0.946061
0.490000,0.991006,0.964395,0.986184,0.941719
0.500000,0.989690,0.961794,0.985951,0.937716
0.510000,0.988368,0.959369,0.985584,0.933959
0.520000,0.986630,0.957155,0.985139,0.930093
0.530000,0.984441,0.955197,0.984408,0.926031
0.540000,0.982188,0.953394,0.983362,0.921874
0.550000,0.979481,0.951688,0.982220,0.917219
0.560000,0.976569,0.950080,0.980317,0.911991
0.570000,0.973352,0.948271,0.977965,0.905805
0.580000,0.969572,0.946142,0.975463,0.898856
0.590000,0.965276,0.943832,0.971941,0.890669
0.600000,0.960013,0.940989,0.967708,0.880863
0.610000,0.954646,0.937903,0.962962,0.870335
0.620000,0.948224,0.934244,0.957574,0.857821
0.630000,0.940760,0.930397,0.951655,0.843987
0.640000,0.932333,0.925807,0.944168,0.826730
0.650000,0.922515,0.920993,0.935782,0.806897
0.660000,0.910999,0.915052,0.925711,0.782740
0.670000,0.898511,0.907621,0.913380,0.754252
0.680000,0.884420,0.899165,0.898696,0.722289
0.690000,0.869660,0.889577,0.881432,0.686344
0.700000,0.853935,0.879066,0.864243,0.649214
0.710000,0.837324,0.868208,0.847242,0.611739
0.720000,0.819466,0.855803,0.829763,0.572738
0.730000,0.801023,0.841887,0.812381,0.533979
0.740000,0.781068,0.824715,0.795513,0.495769
0.750000,0.759652,0.804214,0.779675,0.459536
0.760000,0.735384,0.780098,0.763763,0.422421
0.770000,0.708299,0.752363,0.746423,0.386179
0.780000,0.678740,0.721964,0.728133,0.350749
0.790000,0.646542,0.689898,0.708288,0.317646
0.800000,0.612382,0.654284,0.685078,0.286927
0.810000,0.575786,0.616854,0.657714,0.258280
0.820000,0.536026,0.573806,0.626338,0.232061
0.830000,0.494102,0.526700,0.591768,0.208310
0.840000,0.451232,0.476724,0.547738,0.187258
0.850000,0.405638,0.418630,0.491049,0.167803
0.860000,0.353410,0.359392,0.422757,0.150072
0.870000,0.297925,0.309641,0.354002,0.133969
0.880000,0.243283,0.266692,0.286756,0.119729
0.890000,0.202154,0.227796,0.232846,0.106440
0.900000,0.169631,0.194508,0.189806,0.094616
0.910000,0.144471,0.164630,0.154651,0.083612
0.920000,0.124505,0.138085,0.127703,0.073102
0.930000,0.108369,0.115459,0.107662,0.062839
0.940000,0.094541,0.097946,0.092562,0.053515
0.950000,0.081376,0.081765,0.078007,0.044313
0.960000,0.068386,0.066250,0.063675,0.035643
0.970000,0.055089,0.052637,0.049877,0.028898
0.980000,0.042516,0.041282,0.037490,0.024029
0.990000,0.030491,0.029759,0.026444,0.018456
1.000000,0.016708,0.016151,0.015430,0.010805


==> figures/data/PR_KL_multi_session.csv <==
recall,robot1,robot2,robot3,robot4
0.000000,1.000000,1.000000,1.000000,1.000000
0.010000,1.000000,1.000000,0.999764,0.999764
0.020000,1.000000,1.000000,0.999735,0.999735
0.030000,1.000000,1.000000,0.998774,0.998774
0.040000,1.000000,1.000000,0.997883,0.997883
0.050000,1.000000,1.000000,0.996577,0.996577
0.060000,1.000000,1.000000,0.994293,0.994293
0.070000,1.000000,1.000000,0.991816,0.991816
0.080000,1.000000,1.000000,0.990152,0.990152
0.090000,1.000000,1.000000,0.990152,0.990152
0.100000,1.000000,1.000000,0.990152,0.990152
0.110000,1.000000,1.000000,0.990152,0.990152
0.120000,1.000000,1.000000,0.990152,0.990152
0.130000,0.999984,1.000000,0.990152,0.990136
0.140000,0.999984,1.000000,0.990152,0.990136
0.150000,0.999957,1.000000,0.990152,0.990108
0.160000,0.999922,1.000000,0.990152,0.990074
0.170000,0.999922,1.000000,0.990152,0.990074
0.180000,0.999865,1.000000,0.990152,0.990017
0.190000,0.999819,0.999987,0.990152,0.989959
0.200000,0.999801,0.999916,0.990152,0.989868
0.210000,0.999738,0.999886,0.990152,0.989776
0.220000,0.999719,0.999836,0.990152,0.989707
0.230000,0.999692,0.999719,0.990152,0.989563
0.240000,0.999677,0.999620,0.990152,0.989449
0.250000,0.999604,0.999443,0.990152,0.989198
0.260000,0.999574,0.999151,0.990152,0.988877
0.270000,0.999534,0.998828,0.990152,0.988514
0.280000,0.999510,0.998418,0.990152,0.988079
0.290000,0.999458,0.997955,0.990152,0.987565
0.300000,0.999389,0.997352,0.990152,0.986893
0.310000,0.999345,0.996695,0.990152,0.986192
0.320000,0.999323,0.996099,0.990152,0.985574
0.330000,0.999285,0.995427,0.990152,0.984864
0.340000,0.999214,0.994867,0.990152,0.984232
0.350000,0.999136,0.994178,0.990152,0.983466
0.360000,0.998993,0.993403,0.990152,0.982548
0.370000,0.998890,0.992323,0.990152,0.981364
0.380000,0.998710,0.991243,0.990152,0.980105
0.390000,0.998534,0.990370,0.990152,0.979056
0.400000,0.998312,0.989116,0.990152,0.977580
0.410000,0.997940,0.988016,0.990152,0.976108
0.420000,0.997478,0.986797,0.990152,0.974427
0.430000,0.996917,0.985507,0.990152,0.972576
0.440000,0.996152,0.984236,0.990152,0.970539
0.450000,0.995262,0.982740,0.990152,0.968154
0.460000,0.994669,0.981383,0.990142,0.966204
0.470000,0.993891,0.979700,0.990131,0.963741
0.480000,0.993096,0.978123,0.990029,0.961296
0.490000,0.992182,0.976207,0.989943,0.958436
0.500000,0.991142,0.974700,0.989766,0.955859
0.510000,0.990178,0.973301,0.989472,0.953560
0.520000,0.988987,0.971956,0.989127,0.951192
0.530000,0.987493,0.970679,0.988539,0.948650
0.540000,0.985929,0.969571,0.987708,0.946091
0.550000,0.984277,0.968513,0.986818,0.943384
0.560000,0.982482,0.967422,0.985372,0.940220
0.570000,0.980585,0.966108,0.983644,0.936461
0.580000,0.978336,0.964613,0.981832,0.932361
0.590000,0.975750,0.962863,0.979389,0.927511
0.600000,0.972636,0.960622,0.976332,0.921593
0.610000,0.969304,0.958251,0.973080,0.915245
0.620000,0.965191,0.955403,0.969356,0.907472
0.630000,0.960533,0.952407,0.965513,0.899308
0.640000,0.954873,0.948973,0.960738,0.888588
0.650000,0.948055,0.945275,0.955239,0.875678
0.660000,0.940182,0.940802,0.948725,0.860089
0.670000,0.931426,0.935275,0.940705,0.841318
0.680000,0.921403,0.928926,0.930852,0.819951
0.690000,0.910617,0.921717,0.918639,0.794834
0.700000,0.898858,0.913783,0.905758,0.767583
0.710000,0.885789,0.905506,0.892234,0.738200
0.720000,0.871438,0.896040,0.877445,0.705705
0.730000,0.856621,0.885706,0.861951,0.671759
0.740000,0.840905,0.873369,0.846155,0.636372
0.750000,0.823876,0.859272,0.831359,0.601047
0.760000,0.804939,0.842758,0.815935,0.562948
0.770000,0.783817,0.823036,0.798978,0.523707
0.780000,0.760115,0.800186,0.781961,0.484000
0.790000,0.734216,0.776286,0.764451,0.445696
0.800000,0.706231,0.749023,0.746791,0.409421
0.810000,0.675433,0.719269,0.727477,0.374405
0.820000,0.641719,0.684247,0.705854,0.341432
0.830000,0.606981,0.645805,0.683468,0.310962
0.840000,0.573355,0.605235,0.655983,0.283615
0.850000,0.539252,0.557900,0.621604,0.258183
0.860000,0.501325,0.508883,0.580655,0.234530
0.870000,0.460255,0.462701,0.535814,0.212841
0.880000,0.417417,0.418357,0.486029,0.193573
0.890000,0.376558,0.373464,0.435317,0.175306
0.900000,0.336446,0.331427,0.385475,0.158858
0.910000,0.298643,0.291024,0.336365,0.143260
0.920000,0.265099,0.252998,0.294023,0.128025
0.930000,0.236752,0.218432,0.259457,0.112616
0.940000,0.210912,0.190331,0.231300,0.098258
0.950000,0.184945,0.163064,0.202584,0.083616
0.960000,0.157951,0.135299,0.172269,0.069220
0.970000,0.127659,0.108979,0.138769,0.057478
0.980000,0.097082,0.085176,0.104763,0.048695
0.990000,0.067564,0.060514,0.072689,0.038082
1.000000,0.038099,0.035732,0.046554,0.023608


==> figures/data/PR_MC_multi_robot.csv <==
recall,robot1,robot2,robot3,robot4
0.000000,1.000000,1.000000,1.000000,1.000000
0.010000,1.000000,1.000000,1.000000,1.000000
0.020000,1.000000,1.000000,1.000000,1.000000
0.030000,1.000000,1.000000,1.000000,1.000000
0.040000,1.000000,1.000000,1.000000,1.000000
0.050000,1.000000,1.000000,1.000000,1.000000
0.060000,1.000000,1.000000,1.000000,1.000000
0.070000,1.000000,1.000000,1.000000,1.000000
0.080000,1.000000,1.000000,1.000000,1.000000
0.090000,1.000000,1.000000,1.000000,1.000000
0.100000,1.000000,1.000000,1.000000,1.000000
0.110000,1.000000,1.000000,1.000000,1.000000
0.120000,1.000000,1.000000,1.000000,1.000000
0.130000,1.000000,1.000000,1.000000,1.000000
0.140000,1.000000,1.000000,1.000000,1.000000
0.150000,1.000000,1.000000,1.000000,1.000000
0.160000,1.000000,1.000000,1.000000,1.000000
0.170000,1.000000,1.000000,1.000000,1.000000
0.180000,1.000000,1.000000,1.000000,1.000000
0.190000,1.000000,1.000000,1.000000,1.000000
0.200000,1.000000,1.000000,1.000000,1.000000
0.210000,1.000000,1.000000,1.000000,1.000000
0.220000,1.000000,1.000000,1.000000,1.000000
0.230000,1.000000,1.000000,1.000000,1.000000
0.240000,1.000000,1.000000,0.999978,0.999978
0.250000,1.000000,1.000000,0.999935,0.999935
0.260000,1.000000,1.000000,0.999861,0.999861
0.270000,1.000000,1.000000,0.999666,0.999666
0.280000,1.000000,1.000000,0.999361,0.999361
0.290000,1.000000,1.000000,0.998707,0.998707
0.300000,1.000000,0.999989,0.997872,0.997861
0.310000,0.999986,0.999989,0.996568,0.996543
0.320000,0.999918,0.999967,0.994810,0.994695
0.330000,0.999842,0.999884,0.992677,0.992402
0.340000,0.999693,0.999827,0.990337,0.989857
0.350000,0.999514,0.999741,0.987093,0.986348
0.360000,0.999129,0.999496,0.983046,0.981672
0.370000,0.998518,0.999100,0.977904,0.975553
0.380000,0.997830,0.998346,0.971745,0.968010
0.390000,0.996902,0.997048,0.964088,0.958227
0.400000,0.995515,0.995476,0.955587,0.946875
0.410000,0.993364,0.992822,0.945730,0.932432
0.420000,0.990321,0.989020,0.935352,0.915380
0.430000,0.986562,0.984195,0.924015,0.895952
0.440000,0.979663,0.977785,0.910734,0.870193
0.450000,0.968884,0.969119,0.897971,0.839092
0.460000,0.956227,0.957041,0.884495,0.801946
0.470000,0.941587,0.942652,0.870482,0.760400
0.480000,0.925411,0.928353,0.856759,0.718238
0.490000,0.909470,0.912538,0.842979,0.675634
0.500000,0.892789,0.896098,0.828318,0.631679
0.510000,0.875462,0.878201,0.813328,0.586770
0.520000,0.857456,0.860500,0.798085,0.542149
0.530000,0.841027,0.844135,0.782574,0.501090
0.540000,0.824658,0.827208,0.766564,0.461710
0.550000,0.808668,0.810370,0.751247,0.424342
0.560000,0.792354,0.793373,0.735238,0.388720
0.570000,0.775145,0.775836,0.718949,0.354780
0.580000,0.757172,0.758679,0.700005,0.324506
0.590000,0.738458,0.742741,0.680896,0.296610
0.600000,0.718661,0.726380,0.660346,0.270472
0.610000,0.697531,0.708367,0.637799,0.245679
0.620000,0.675165,0.690445,0.613192,0.223400
0.630000,0.653935,0.669461,0.587113,0.202107
0.640000,0.633420,0.648147,0.559645,0.183332
0.650000,0.612141,0.626697,0.531213,0.166470
0.660000,0.590579,0.604232,0.502331,0.150710
0.670000,0.569131,0.582881,0.473569,0.136459
0.680000,0.546887,0.561382,0.444604,0.123346
0.690000,0.523936,0.539356,0.415252,0.111744
0.700000,0.502958,0.517727,0.388868,0.101571
0.710000,0.480431,0.494342,0.361202,0.092086
0.720000,0.458760,0.470550,0.334906,0.083579
0.730000,0.436636,0.446818,0.308372,0.075766
0.740000,0.414108,0.422994,0.282807,0.068947
0.750000,0.391987,0.399564,0.256199,0.062723
0.760000,0.370399,0.376561,0.231057,0.057329
0.770000,0.349631,0.354025,0.208068,0.052463
0.780000,0.328812,0.331905,0.186531,0.048175
0.790000,0.307701,0.310178,0.167336,0.044152
0.800000,0.287321,0.289282,0.148961,0.040532
0.810000,0.266214,0.267735,0.131859,0.037311
0.820000,0.245324,0.246089,0.116497,0.034494
0.830000,0.224010,0.224891,0.103515,0.031965
0.840000,0.201599,0.202726,0.091359,0.029624
0.850000,0.180378,0.181558,0.080536,0.027611
0.860000,0.158708,0.159835,0.071125,0.025710
0.870000,0.139938,0.141055,0.062997,0.024076
0.880000,0.121811,0.122803,0.055811,0.022496
0.890000,0.104990,0.105852,0.049403,0.021135
0.900000,0.090612,0.091315,0.043749,0.019881
0.910000,0.078147,0.079069,0.038630,0.018679
0.920000,0.067484,0.068234,0.034378,0.017539
0.930000,0.057758,0.058448,0.030690,0.016420
0.940000,0.049686,0.050455,0.027540,0.015364
0.950000,0.043049,0.043818,0.024656,0.014316
0.960000,0.037294,0.038376,0.021935,0.013236
0.970000,0.032467,0.033749,0.019495,0.012113
0.980000,0.027931,0.029352,0.017204,0.010968
0.990000,0.022996,0.024424,0.014957,0.009742
1.000000,0.015206,0.015850,0.010658,0.007514


==> figures/data/PR_MC_multi_session.csv <==
recall,robot1,robot2,robot3,robot4
0.000000,1.000000,1.000000,1.000000,1.000000
0.010000,1.000000,1.000000,1.000000,1.000000
0.020000,1.000000,1.000000,1.000000,1.000000
0.030000,1.000000,1.000000,1.000000,1.000000
0.040000,1.000000,1.000000,1.000000,1.000000
0.050000,1.000000,1.000000,1.000000,1.000000
0.060000,1.000000,1.000000,1.000000,1.000000
0.070000,1.000000,1.000000,1.000000,1.000000
0.080000,1.000000,1.000000,1.000000,1.000000
0.090000,1.000000,1.000000,1.000000,1.000000
0.100000,1.000000,1.000000,1.000000,1.000000
0.110000,1.000000,1.000000,1.000000,1.000000
0.120000,1.000000,1.000000,1.000000,1.000000
0.130000,1.000000,1.000000,1.000000,1.000000
0.140000,1.000000,1.000000,1.000000,1.000000
0.150000,1.000000,1.000000,1.000000,1.000000
0.160000,1.000000,1.000000,1.000000,1.000000
0.170000,1.000000,1.000000,1.000000,1.000000
0.180000,1.000000,1.000000,1.000000,1.000000
0.190000,1.000000,1.000000,1.000000,1.000000
0.200000,1.000000,1.000000,1.000000,1.000000
0.210000,1.000000,1.000000,1.000000,1.000000
0.220000,1.000000,1.000000,1.000000,1.000000
0.230000,1.000000,1.000000,1.000000,1.000000
0.240000,1.000000,1.000000,0.999978,0.999978
0.250000,1.000000,1.000000,0.999935,0.999935
0.260000,1.000000,1.000000,0.999861,0.999861
0.270000,1.000000,1.000000,0.999673,0.999673
0.280000,1.000000,1.000000,0.999374,0.999374
0.290000,1.000000,1.000000,0.998782,0.998782
0.300000,1.000000,0.999989,0.998015,0.998004
0.310000,1.000000,0.999989,0.996808,0.996797
0.320000,1.000000,0.999989,0.995177,0.995167
0.330000,0.999987,0.999968,0.993318,0.993274
0.340000,0.999987,0.999939,0.991374,0.991301
0.350000,0.999963,0.999881,0.988890,0.988734
0.360000,0.999879,0.999709,0.985977,0.985565
0.370000,0.999658,0.999523,0.982616,0.981828
0.380000,0.999438,0.999185,0.978978,0.977690
0.390000,0.999140,0.998773,0.974340,0.972442
0.400000,0.998618,0.998262,0.969023,0.966200
0.410000,0.997970,0.997560,0.962832,0.958810
0.420000,0.997260,0.996731,0.955920,0.950502
0.430000,0.996382,0.995515,0.948206,0.941105
0.440000,0.995203,0.993269,0.938765,0.928791
0.450000,0.993701,0.991220,0.929360,0.916384
0.460000,0.991973,0.988711,0.919264,0.902915
0.470000,0.989627,0.984545,0.908397,0.886743
0.480000,0.986857,0.979251,0.897222,0.868985
0.490000,0.983649,0.972855,0.885612,0.849706
0.500000,0.979577,0.966519,0.873182,0.829503
0.510000,0.974514,0.959430,0.860206,0.807733
0.520000,0.968727,0.952040,0.846685,0.784738
0.530000,0.962280,0.944674,0.832674,0.760899
0.540000,0.954226,0.936369,0.817969,0.735660
0.550000,0.945353,0.926853,0.803762,0.709204
0.560000,0.935854,0.915975,0.789597,0.681576
0.570000,0.926468,0.903580,0.776494,0.654202
0.580000,0.916960,0.890741,0.762253,0.627630
0.590000,0.906145,0.877887,0.748382,0.601335
0.600000,0.894487,0.863496,0.734686,0.574083
0.610000,0.881855,0.846972,0.721027,0.545781
0.620000,0.868369,0.830708,0.707103,0.518183
0.630000,0.854072,0.811812,0.693057,0.489184
0.640000,0.839015,0.794110,0.678480,0.461867
0.650000,0.823059,0.776567,0.663777,0.435811
0.660000,0.806049,0.757128,0.648530,0.409583
0.670000,0.788361,0.738582,0.632445,0.384465
0.680000,0.769690,0.719479,0.616405,0.359583
0.690000,0.748826,0.699817,0.599627,0.335478
0.700000,0.727704,0.679839,0.582902,0.312483
0.710000,0.704426,0.657955,0.564580,0.289367
0.720000,0.680451,0.635779,0.545729,0.267262
0.730000,0.655301,0.612368,0.525177,0.245819
0.740000,0.629659,0.587565,0.503848,0.225899
0.750000,0.602680,0.562142,0.479513,0.206968
0.760000,0.575895,0.536489,0.454482,0.190215
0.770000,0.548940,0.510302,0.430034,0.174412
0.780000,0.521075,0.483451,0.404424,0.160189
0.790000,0.491916,0.455899,0.379118,0.146505
0.800000,0.462274,0.428799,0.352738,0.133829
0.810000,0.430928,0.399969,0.324995,0.122449
0.820000,0.399104,0.370284,0.297088,0.112417
0.830000,0.365970,0.341108,0.270475,0.103134
0.840000,0.330483,0.310021,0.242835,0.094525
0.850000,0.296381,0.279268,0.215919,0.087113
0.860000,0.262163,0.247890,0.191103,0.080232
0.870000,0.231914,0.220057,0.168633,0.074325
0.880000,0.203067,0.192963,0.148126,0.068680
0.890000,0.176504,0.167697,0.129299,0.063888
0.900000,0.153402,0.145645,0.112476,0.059515
0.910000,0.132604,0.126819,0.097181,0.055361
0.920000,0.115217,0.109988,0.084588,0.051486
0.930000,0.099391,0.094942,0.073758,0.047745
0.940000,0.086084,0.082595,0.064734,0.044257
0.950000,0.074861,0.072006,0.056676,0.040793
0.960000,0.064649,0.063275,0.049325,0.037262
0.970000,0.056080,0.055658,0.043051,0.033697
0.980000,0.048386,0.048566,0.037565,0.030240
0.990000,0.040565,0.040995,0.032388,0.026738
1.000000,0.028357,0.027253,0.022767,0.020440

